An Exact Solver for Submodular Knapsack Problems

We study the problem of maximizing a monotone increasing submodular function over a set of weighted elements subject to a knapsack constraint. Although this problem is NP-hard, many applications require exact solutions, as approximate solutions are often insufficient in practice. To address this need, we propose an exact branch-and-bound algorithm tailored for the submodular knapsack problem and introduce several acceleration techniques to enhance its efficiency. We evaluate these techniques on artificial instances of three benchmark problems as well as on instances derived from real-world data. We compare the proposed solver with two solvers by Sakaue and Ishihata (2018), which currently achieve the strongest performance reported in the literature, as well as with a branch-and-cut algorithm implemented using Gurobi that solves a binary linear reformulation of the submodular knapsack problem, demonstrating that our methods are highly successful.

==> processed_COV_ACRSakaue.txt <==
Sekunden Anzahl
1.20348 1
2.09514 2
2.43673 3
2.60215 4
3.12165 5
3.17747 6
4.32378 7
5.3512 8
5.53664 9
6.25742 10
6.2927 11
7.20099 12
7.42936 13
7.78027 14
7.82844 15
8.10847 16
8.23377 17
8.76396 18
9.09819 19
9.23136 20
9.59878 21
9.67818 22
10.9423 23
12.1119 24
13.1256 25
13.5564 26
13.7839 27
14.5337 28
16.2422 29
16.703 30
17.3452 31
18.7747 32
18.8793 33
19.1848 34
19.931 35
20.6725 36
22.0905 37
22.2797 38
22.282 39
22.3728 40
22.7183 41
22.768 42
22.9402 43
23.0133 44
25.7515 45
29.7585 46
29.8957 47
30.0034 48
30.01 49
32.0038 50
32.7357 51
33.7968 52
34.2842 53
35.2289 54
37.6906 55
39.2939 56
40.9233 57
42.0251 58
46.4065 59
46.9328 60
48.239 61
51.8686 62
57.5069 63
60.5124 64
61.2878 65
62.0383 66
63.6438 67
68.3072 68
69.9815 69
85.9679 70
86.2588 71
89.2291 72
98.6624 73
101.588 74
104.954 75
110.533 76
128.827 77
144.487 78
157.129 79
177.332 80
196.01 81
202.573 82
207.892 83
212.595 84
215.077 85
217.164 86
226.161 87
230.514 88
249.129 89
273.584 90
283.76 91
297.11 92
297.591 93
339.192 94
417.94 95
422.664 96
901.949 97
937.279 98
1852.03 99
3080.43 100


==> processed_COV_ACRratio150.txt <==
Sekunden Anzahl
40.3812 1
49.7469 2
118.223 3
141.757 4
183.246 5
186.075 6
237.06 7
292.94 8
295.495 9
327.882 10
401.76 11
463.069 12
490.245 13
535.638 14
560.561 15
593.975 16
594.774 17
620.321 18
620.493 19
653.59 20
705.321 21
815.095 22
914.053 23
928.161 24
939.596 25
965.652 26
1014.98 27
1045.23 28
1089.88 29
1134.43 30
1171.04 31
1238.5 32
1266.8 33
1310.52 34
1391.99 35
1409.9 36
1461.35 37
1482.98 38
1504.05 39
1533.39 40
1639.07 41
1681.89 42
1767.02 43
1900.39 44
1929.38 45
2046.88 46
2096.52 47
2108.1 48
2357.39 49
2408.79 50
2616.02 51
2654.56 52
2665.77 53
2770.09 54
3405.18 55


==> processed_COV_BIPSakaue.txt <==
Sekunden Anzahl
0.0255661 1
0.0309989 2
0.0895538 3
0.258674 4
0.542083 5
0.700631 6
2.06829 7
3.54982 8
3.77202 9
3.85127 10
3.94839 11
3.9779 12
4.93742 13
4.97081 14
5.21285 15
5.95718 16
6.15625 17
6.53631 18
6.71412 19
6.81625 20
6.94954 21
6.95397 22
6.95719 23
6.97358 24
7.03471 25
7.07276 26
7.20675 27
7.37099 28
7.44248 29
7.51639 30
8.55676 31
9.34715 32
10.1779 33
10.2485 34
10.2589 35
11.4857 36
11.8046 37
12.0055 38
12.2529 39
13.071 40
13.1519 41
13.3941 42
13.7929 43
13.8913 44
14.1428 45
14.2756 46
15.3046 47
17.0693 48
17.8945 49
17.9679 50
18.2315 51
18.242 52
19.4863 53
19.5647 54
21.3136 55
21.5538 56
21.6253 57
22.0458 58
22.4938 59
22.5784 60
22.6558 61
22.7812 62
24.1689 63
25.333 64
25.8814 65
26.4675 66
27.44 67
30.3383 68
31.6361 69
32.2981 70
34.4708 71
37.5141 72
40.9844 73
42.0206 74
45.0381 75
45.494 76
46.5196 77
46.7033 78
51.0799 79
57.4701 80
59.6185 81
61.5562 82
64.1213 83
68.6487 84
69.148 85
74.0459 86
83.5612 87
88.2269 88
101.319 89
109.449 90
109.866 91
116.264 92
119.657 93
124.571 94
137.138 95
191.874 96
205.507 97
229.793 98
250.032 99
349.221 100


==> processed_COV_DCO+SUBSakaue.txt <==
Sekunden Anzahl
1.15504 1
2.44793 2
2.77571 3
2.78875 4
3.31884 5
3.60662 6
4.45637 7
4.68688 8
5.6645 9
6.44439 10
6.78296 11
7.24079 12
7.24273 13
7.56921 14
7.90369 15
8.13425 16
8.57401 17
8.89237 18
9.30182 19
9.90556 20
11.0467 21
11.1796 22
11.3996 23
13.0595 24
14.4678 25
14.8097 26
15.2823 27
16.0499 28
17.3853 29
19.9017 30
20.7739 31
21.0242 32
21.1981 33
21.2249 34
21.9285 35
21.9875 36
23.4152 37
23.9233 38
24.7881 39
25.2113 40
26.3052 41
27.8683 42
28.1855 43
28.6566 44
28.7319 45
32.8499 46
33.186 47
33.9466 48
33.9652 49
36.2442 50
38.4282 51
38.7692 52
39.0721 53
41.1962 54
41.5298 55
44.4063 56
45.5297 57
45.5994 58
53.3896 59
54.8662 60
55.9549 61
60.7977 62
65.2423 63
67.9193 64
69.2199 65
74.2614 66
77.7608 67
79.4851 68
82.8859 69
85.0629 70
90.264 71
101.207 72
119.494 73
122.882 74
128.144 75
135.596 76
144.295 77
152.366 78
170.991 79
194.639 80
208.456 81
218.792 82
236.194 83
240.546 84
247.028 85
250.708 86
283.414 87
287.736 88
288.402 89
323.503 90
326.465 91
339.559 92
340.489 93
406.362 94
465.173 95
484.012 96
962.483 97
1098.83 98
1980.52 99
3202.5 100


==> processed_COV_DCO+SUBratio150.txt <==
Sekunden Anzahl
88.3767 1
116.91 2
277.242 3
432.767 4
435.36 5
490.381 6
623.472 7
719.058 8
727.29 9
735.674 10
831.425 11
833.348 12
1096.74 13
1100.32 14
1104.15 15
1309.14 16
1332.46 17
1517.62 18
1544.71 19
1698.82 20
1849.24 21
2037.81 22
2097.09 23
2277.1 24
2484.98 25
2580.61 26
2626.46 27
2642.14 28
2820.6 29
2885.74 30
3019.46 31
3022.07 32
3179.25 33
3233.22 34
3352.97 35
3365.87 36
3403.61 37
3421.26 38
3471.24 39
3481.16 40
3572.48 41


==> processed_COV_EP+CRSakaue.txt <==
Sekunden Anzahl
0.595538 1
1.00713 2
1.10772 3
1.19875 4
1.37468 5
1.44387 6
1.91932 7
2.29128 8
2.47488 9
2.75965 10
2.78492 11
2.81968 12
2.94742 13
3.28007 14
3.37225 15
3.42028 16
3.63256 17
3.76813 18
3.95594 19
4.08691 20
4.22793 21
4.29521 22
4.75374 23
5.09562 24
5.54861 25
6.03941 26
6.14881 27
6.18324 28
7.09496 29
7.69084 30
7.73283 31
8.02648 32
8.20052 33
8.22422 34
8.42675 35
8.46787 36
8.95052 37
9.87714 38
9.92469 39
10.0808 40
10.1438 41
10.2401 42
10.2959 43
10.4252 44
10.7214 45
13.001 46
13.1777 47
13.6337 48
13.7588 49
13.811 50
14.0614 51
15.0141 52
15.0349 53
15.4869 54
16.7455 55
17.5967 56
18.0677 57
18.1423 58
18.8965 59
19.0445 60
20.7078 61
21.7666 62
23.4835 63
25.5379 64
26.7963 65
26.9653 66
28.4517 67
30.0316 68
30.288 69
34.0311 70
35.4479 71
40.9957 72
41.0019 73
42.0152 74
44.2782 75
48.4538 76
49.4825 77
63.0633 78
65.07 79
75.0672 80
78.8678 81
83.3417 82
86.2076 83
89.7405 84
90.7752 85
97.2273 86
97.3055 87
99.1147 88
107.414 89
121.61 90
122.536 91
127.25 92
127.883 93
146.344 94
178.556 95
180.029 96
361.911 97
387.017 98
814.485 99
1269.92 100


==> processed_COV_EP+CRratio150.txt <==
Sekunden Anzahl
9.97704 1
11.9665 2
31.9804 3
37.456 4
39.7432 5
41.5509 6
63.1656 7
71.4149 8
73.9924 9
81.3164 10
117.77 11
119.706 12
120.707 13
143.347 14
146.876 15
147.805 16
158.88 17
161.006 18
165.701 19
174.009 20
219.124 21
219.981 22
226.866 23
235.732 24
254.423 25
268.65 26
269.11 27
300.572 28
303.908 29
305.164 30
308.268 31
318.975 32
324.78 33
337.179 34
350.318 35
351.069 36
373.562 37
377.681 38
383.74 39
386.255 40
388.139 41
425.841 42
469.364 43
531.404 44
624.082 45
626.268 46
648.905 47
685.184 48
722.097 49
731.072 50
791.223 51
814.875 52
872.181 53
881.037 54
889.534 55
910.741 56
954.712 57
1035.97 58
1072.85 59
1090.37 60
1103.42 61
1139.41 62
1145.63 63
1184.45 64
1370.3 65
1377.34 66
1451.27 67
1461.91 68
1505.88 69
1700.57 70
1773.23 71
1832.92 72
1913.33 73
2031.4 74
2330.64 75
2340.43 76
2505.88 77
2699.05 78
2742.75 79
2800.83 80
3209.24 81
3238.97 82
3388.66 83

==> processed_COV_EP+LE+CRSakaue.txt <==
Sekunden Anzahl
0.367644 1
0.55432 2
0.620887 3
0.663164 4
0.688436 5
0.733387 6
1.01201 7
1.11786 8
1.12304 9
1.16853 10
1.4876 11
1.52036 12
1.52529 13
1.57436 14
1.60546 15
1.65191 16
1.66566 17
1.99905 18
2.06002 19
2.32002 20
2.35144 21
2.52081 22
2.52793 23
2.59327 24
2.69276 25
2.94085 26
2.9679 27
3.21108 28
3.22322 29
3.91144 30
3.91526 31
4.0873 32
4.11794 33
4.20682 34
4.28843 35
4.55068 36
4.57827 37
5.08009 38
5.40037 39
5.4491 40
5.87245 41
5.89979 42
6.02159 43
6.24478 44
6.26131 45
6.51447 46
6.70906 47
6.72661 48
6.85864 49
7.81047 50
7.86296 51
8.16559 52
8.56032 53
9.09629 54
9.48803 55
9.50903 56
9.75383 57
9.86851 58
9.93934 59
9.97896 60
10.3367 61
11.9976 62
12.6521 63
13.3636 64
15.2614 65
15.7387 66
17.5874 67
18.1187 68
18.1675 69
19.1176 70
19.4813 71
21.9832 72
22.0462 73
24.1419 74
24.5397 75
27.2923 76
29.1578 77
37.329 78
38.1093 79
38.4925 80
40.3916 81
42.2763 82
44.341 83
49.9892 84
57.2137 85
59.4487 86
59.861 87
61.374 88
66.4452 89
72.639 90
77.8718 91
78.5274 92
79.3555 93
80.2028 94
103.519 95
110.562 96
200.35 97
230.877 98
457.677 99
699.095 100


==> processed_COV_EP+LE+CRratio150.txt <==
Sekunden Anzahl
3.89614 1
5.076 2
14.3269 3
17.5411 4
17.8674 5
18.4629 6
29.978 7
31.202 8
35.2507 9
35.6234 10
46.4889 11
50.2436 12
53.0329 13
56.6287 14
65.7205 15
75.2509 16
77.9346 17
79.799 18
86.3766 19
99.1743 20
104.212 21
108.092 22
110.799 23
115.87 24
123.238 25
123.746 26
136.656 27
136.857 28
139.794 29
140.87 30
145.208 31
148.496 32
161.207 33
164.587 34
167.437 35
168.873 36
170.672 37
171.512 38
171.924 39
194.343 40
219.24 41
227.759 42
236.585 43
279.709 44
283.959 45
290.82 46
293.536 47
306.21 48
326.677 49
374.567 50
407.24 51
409.669 52
417.823 53
428.244 54
443.154 55
492.196 56
493.426 57
507.05 58
508.253 59
512.231 60
525.076 61
528.199 62
565.005 63
568.974 64
642.936 65
722.081 66
729.973 67
737.499 68
755.07 69
803.771 70
920.688 71
952.124 72
1014.95 73
1124.51 74
1339.17 75
1342.9 76
1348.36 77
1364.97 78
1372.79 79
1428.77 80
1532.47 81
1609.76 82
1843.12 83
1975.4 84
2095.71 85
2341.55 86
2375.32 87
2499.35 88
2585.26 89
2903.66 90
2982.32 91
3383.2 92
3588.89 93


==> processed_COV_EP+LESakaue.txt <==
Sekunden Anzahl
0.484453 1
0.737874 2
0.880188 3
0.929896 4
0.978645 5
0.987565 6
1.3123 7
1.50873 8
1.63123 9
1.6896 10
2.07743 11
2.21206 12
2.21985 13
2.23289 14
2.23849 15
2.32313 16
2.41089 17
2.8644 18
3.12376 19
3.31092 20
3.4836 21
3.52678 22
3.57005 23
3.69041 24
3.98595 25
4.06157 26
4.15415 27
4.2381 28
4.96957 29
5.30292 30
5.37879 31
5.86652 32
6.03523 33
6.07437 34
6.2428 35
6.466 36
6.74125 37
7.18159 38
7.6723 39
7.76461 40
7.88809 41
8.43057 42
8.53072 43
8.89558 44
9.11102 45
9.1352 46
9.80105 47
9.81262 48
9.82855 49
10.9435 50
11.3187 51
11.7053 52
11.866 53
13.1822 54
13.2892 55
13.7506 56
14.415 57
14.7745 58
15.3942 59
16.1622 60
16.3229 61
17.2984 62
18.993 63
19.1465 64
21.4685 65
22.9989 66
26.215 67
26.8356 68
27.4157 69
28.9306 70
29.2314 71
31.5031 72
32.2034 73
35.387 74
38.8255 75
39.0521 76
46.0968 77
51.9821 78
56.7853 79
56.8997 80
58.13 81
61.0249 82
64.4932 83
69.0308 84
85.0343 85
86.7411 86
92.2732 87
100.45 88
104.898 89
105.912 90
110.914 91
117.152 92
119.34 93
121.519 94
164.803 95
167.731 96
297.467 97
360.108 98
660.573 99
1050.71 100


==> processed_COV_EP+LEratio150.txt <==
Sekunden Anzahl
5.17478 1
7.27612 2
20.1715 3
25.1123 4
25.9799 5
26.4555 6
42.0451 7
47.5403 8
50.0501 9
50.2172 10
60.8539 11
64.7541 12
71.5971 13
75.3319 14
93.7582 15
105.977 16
111.945 17
116.504 18
121.951 19
142.44 20
148.751 21
153.647 22
161.562 23
164.067 24
180.717 25
181.89 26
184.07 27
185.334 28
194.048 29
200.978 30
220.896 31
224.952 32
232.316 33
232.701 34
237.425 35
238.597 36
244.528 37
245.271 38
263.079 39
289.045 40
314.645 41
317.44 42
320.519 43
387.937 44
388.034 45
395.484 46
412.551 47
426.276 48
453.752 49
545.21 50
570.367 51
570.66 52
591.1 53
618.052 54
626.537 55
673.239 56
687.312 57
723.802 58
743.527 59
750.463 60
767.795 61
779.984 62
830.698 63
846.696 64
914.889 65
936.166 66
994.909 67
1064.15 68
1144.77 69
1166.51 70
1273.68 71
1402.44 72
1411.97 73
1603.81 74
1835.24 75
1857.62 76
1899.33 77
2036.55 78
2038.64 79
2055.91 80
2290.85 81
2376.16 82
2781.25 83
2806.83 84
2830.22 85
3104.39 86
3282.67 87
3343.86 88
3581.47 89

==> processed_COV_EPSakaue.txt <==
Sekunden Anzahl
0.946977 1
1.86039 2
1.95131 3
1.99972 4
2.40746 5
2.46158 6
3.31645 7
3.3977 8
4.25276 9
4.30142 10
4.5144 11
4.77702 12
4.92834 13
4.9964 14
5.19729 15
5.39661 16
6.135 17
6.16817 18
6.50508 19
7.19904 20
7.35969 21
7.70228 22
7.90826 23
8.8557 24
8.96494 25
10.0283 26
10.9733 27
11.0128 28
11.2838 29
13.4693 30
13.5644 31
13.6405 32
13.6666 33
14.1965 34
14.34 35
14.4846 36
15.0023 37
16.898 38
16.9138 39
16.9827 40
17.2693 41
18.1176 42
18.2445 43
18.3825 44
19.3146 45
21.0242 46
23.3684 47
24.4194 48
24.7468 49
24.9501 50
25.5472 51
25.9252 52
27.1827 53
27.4428 54
29.4404 55
29.6434 56
30.808 57
30.9273 58
31.5541 59
33.4506 60
35.6407 61
37.0958 62
43.8689 63
45.3067 64
45.693 65
49.4124 66
52.9453 67
54.9746 68
55.7515 69
56.2896 70
61.0089 71
67.7462 72
75.2993 73
76.8845 74
85.3667 75
86.837 76
89.3026 77
105.173 78
112.807 79
126.051 80
133.547 81
142.79 82
155.859 83
156.123 84
156.245 85
173.316 86
176.884 87
178.125 88
192.284 89
214.847 90
220.032 91
220.637 92
225.581 93
262.85 94
311.461 95
312.927 96
629.042 97
704.943 98
1358.58 99
2193.78 100


==> processed_COV_EPratio150.txt <==
Sekunden Anzahl
25.8464 1
33.6985 2
90.2857 3
104.294 4
130.274 5
130.752 6
202.151 7
215.62 8
219.768 9
221.398 10
233.105 11
314.842 12
315.208 13
374.564 14
395.379 15
442.949 16
444.439 17
485.315 18
501.072 19
505.268 20
545.602 21
588.046 22
591.321 23
684.914 24
708.739 25
716.855 26
724.726 27
814.262 28
821.764 29
912.406 30
941.23 31
959.049 32
970.695 33
975.997 34
1027.87 35
1029.01 36
1051.14 37
1088.53 38
1135.52 39
1174.23 40
1218.88 41
1261.93 42
1448.25 43
1462.46 44
1636.66 45
1713.23 46
1762.23 47
1811.99 48
1814.66 49
1851.89 50
1888.47 51
1913.65 52
1991.67 53
2421.32 54
2644.71 55
2674.79 56
2835.34 57
3057.72 58
3089.29 59
3199.22 60
3255.56 61


==> processed_COV_LE+ACRSakaue.txt <==
Sekunden Anzahl
0.604124 1
0.91776 2
1.03965 3
1.11363 4
1.15583 5
1.22522 6
1.72585 7
1.86265 8
1.89666 9
1.96705 10
2.5498 11
2.63156 12
2.69056 13
2.75559 14
2.82707 15
2.82762 16
2.90499 17
3.41392 18
3.53363 19
3.92182 20
3.98498 21
4.2547 22
4.31675 23
4.37895 24
4.65252 25
5.07029 26
5.13344 27
5.47099 28
5.51401 29
6.7096 30
6.76534 31
7.02424 32
7.06578 33
7.21299 34
7.31087 35
7.82678 36
7.83412 37
8.76319 38
9.16449 39
9.19955 40
10.0567 41
10.3933 42
10.6507 43
11.0269 44
11.0652 45
11.1201 46
11.3548 47
11.5318 48
11.9115 49
13.268 50
13.6509 51
14.7812 52
14.9435 53
15.797 54
16.1635 55
16.5037 56
16.5737 57
16.9942 58
17.2555 59
17.4793 60
18.0298 61
20.7307 62
21.9105 63
23.2652 64
25.9152 65
26.7135 66
30.9608 67
32.4794 68
32.7257 69
33.5173 70
33.5795 71
38.2873 72
38.6729 73
42.8381 74
43.224 75
49.6759 76
50.5362 77
65.8716 78
66.8022 79
67.1075 80
71.5138 81
73.4582 82
80.1042 83
86.4367 84
100.408 85
103.676 86
105.048 87
108.321 88
118.413 89
128.052 90
137.588 91
139.899 92
141.166 93
142.665 94
181.169 95
196.223 96
363.654 97
408.235 98
837.091 99
1255.94 100


==> processed_COV_LE+ACRratio150.txt <==
Sekunden Anzahl
6.36847 1
8.09827 2
22.1908 3
28.6333 4
29.0537 5
31.2311 6
46.9482 7
50.5773 8
55.3967 9
56.2 10
74.4874 11
83.8033 12
85.8493 13
93.0376 14
106.981 15
120.311 16
124.831 17
126.123 18
131.786 19
160.726 20
168.928 21
176.752 22
176.998 23
183.425 24
199.409 25
201.015 26
216.864 27
217.559 28
226.377 29
227.837 30
230.192 31
240.535 32
251.327 33
256.281 34
261.948 35
265.458 36
270.073 37
272.008 38
276.531 39
296.815 40
345.811 41
369.801 42
381.071 43
394.167 44
460.868 45
461.14 46
474.323 47
492.023 48
523.905 49
549.356 50
627.409 51
655.156 52
659.107 53
684.204 54
700.71 55
771.599 56
792.664 57
796.728 58
816.313 59
824.928 60
833.752 61
855.167 62
889.784 63
894.18 64
1013.68 65
1079.57 66
1136.76 67
1159.74 68
1214.92 69
1217.38 70
1473.56 71
1504.47 72
1618.18 73
1674.6 74
1934.94 75
2110.96 76
2161.82 77
2190.89 78
2242.79 79
2275.51 80
2377.72 81
2577.18 82
2930.01 83
3170.84 84
3180.0 85
3532.52 86


==> processed_COV_LESakaue.txt <==
Sekunden Anzahl
0.485579 1
0.742864 2
0.896602 3
0.932208 4
0.980631 5
1.00712 6
1.33038 7
1.54586 8
1.61472 9
1.69503 10
2.10586 11
2.18029 12
2.2312 13
2.24483 14
2.26073 15
2.31599 16
2.39614 17
2.9118 18
3.09518 19
3.28494 20
3.50739 21
3.58555 22
3.5932 23
3.73875 24
3.94058 25
4.11153 26
4.22475 27
4.28344 28
5.04474 29
5.39206 30
5.51432 31
5.89586 32
6.08272 33
6.11636 34
6.25363 35
6.53956 36
6.64929 37
7.32808 38
7.63847 39
7.74434 40
7.85229 41
8.67283 42
8.94103 43
9.04088 44
9.12087 45
9.1865 46
9.64852 47
9.88722 48
9.93388 49
11.0583 50
11.468 51
11.5071 52
12.1564 53
13.4494 54
13.5184 55
13.9047 56
14.189 57
14.5153 58
15.107 59
15.9356 60
16.5503 61
16.8596 62
18.8079 63
18.8933 64
21.9528 65
22.7513 66
26.574 67
26.6084 68
27.5657 69
28.6461 70
29.2132 71
30.8894 72
32.5446 73
35.3893 74
38.9964 75
39.1949 76
45.2009 77
53.1857 78
55.5596 79
55.623 80
57.8198 81
62.2554 82
63.4136 83
69.3088 84
84.0273 85
85.4541 86
90.0971 87
99.9475 88
103.579 89
105.356 90
109.484 91
117.21 92
118.833 93
122.887 94
166.544 95
169.64 96
297.496 97
355.499 98
648.093 99
1036.44 100


==> processed_COV_LEindexSakaue.txt <==
Sekunden Anzahl
1.25795 1
2.60827 2
3.83989 3
4.37394 4
4.43651 5
4.83251 6
6.25587 7
6.75284 8
6.90586 9
8.44281 10
8.63507 11
8.78892 12
9.63146 13
9.85133 14
10.2379 15
10.2772 16
11.6062 17
11.775 18
12.1064 19
12.2657 20
13.6634 21
14.8504 22
17.6635 23
17.6958 24
18.1538 25
19.1381 26
21.712 27
22.7119 28
23.6103 29
23.9754 30
26.3379 31
28.294 32
28.3819 33
28.5245 34
28.8994 35
28.9674 36
31.0376 37
34.0418 38
34.3766 39
36.4667 40
36.7216 41
37.0331 42
38.1643 43
39.8133 44
42.7274 45
43.3631 46
43.6654 47
45.179 48
46.0182 49
47.113 50
49.3638 51
52.1816 52
53.1848 53
54.5371 54
55.4487 55
57.3309 56
65.9265 57
68.2246 58
81.1125 59
87.7361 60
89.3056 61
91.5316 62
98.7774 63
99.931 64
100.609 65
114.68 66
119.004 67
123.623 68
131.705 69
134.038 70
135.306 71
167.64 72
174.037 73
187.592 74
200.236 75
200.981 76
236.907 77
264.813 78
266.365 79
292.583 80
293.782 81
304.131 82
311.723 83
337.909 84
370.854 85
395.48 86
429.282 87
457.935 88
477.842 89
484.379 90
485.414 91
519.98 92
546.588 93
547.382 94
725.354 95
751.75 96
1413.13 97
1615.89 98
3097.43 99


==> processed_COV_LEratio150.txt <==
Sekunden Anzahl
13.1762 1
18.3105 2
50.8106 3
60.5888 4
66.508 5
69.1761 6
102.862 7
119.098 8
123.367 9
123.949 10
147.769 11
156.18 12
170.497 13
184.391 14
224.355 15
225.672 16
260.443 17
274.77 18
290.243 19
310.184 20
344.795 21
346.149 22
361.124 23
372.633 24
384.642 25
386.973 26
396.553 27
446.713 28
449.993 29
462.431 30
505.208 31
540.203 32
566.603 33
570.693 34
576.398 35
578.903 36
587.906 37
608.463 38
635.019 39
690.838 40
710.226 41
771.632 42
782.954 43
790.046 44
931.073 45
938.879 46
977.52 47
1003.6 48
1108.88 49
1165.78 50
1317.0 51
1372.28 52
1425.52 53
1431.64 54
1528.13 55
1549.08 56
1623.48 57
1723.02 58
1741.84 59
1848.41 60
1979.16 61
2011.55 62
2121.32 63
2184.14 64
2196.53 65
2483.95 66
2494.29 67
2535.13 68
2927.78 69
3014.47 70
3066.9 71
3311.71 72
3527.67 73
3579.48 74


==> processed_COV_UdomSakaue.txt <==
Sekunden Anzahl
5.82564 1
11.3071 2
17.4686 3
18.1595 4
19.8006 5
23.5379 6
25.3095 7
26.7853 8
26.882 9
31.6039 10
31.6056 11
32.0799 12
32.2671 13
38.8598 14
40.373 15
44.7423 16
44.7995 17
45.0827 18
46.5461 19
47.1297 20
52.1937 21
59.4316 22
62.1682 23
70.6045 24
71.956 25
72.2421 26
72.2655 27
76.9492 28
82.8072 29
84.6233 30
86.9163 31
94.4276 32
98.7524 33
99.8126 34
105.122 35
117.478 36
118.346 37
121.28 38
124.589 39
126.107 40
132.692 41
146.696 42
151.134 43
151.711 44
156.613 45
157.498 46
159.038 47
162.689 48
171.339 49
181.218 50
184.351 51
186.07 52
191.817 53
196.54 54
199.757 55
200.94 56
201.627 57
227.539 58
284.116 59
289.027 60
318.403 61
323.954 62
326.196 63
336.678 64
343.246 65
347.615 66
376.861 67
382.941 68
415.677 69
444.646 70
476.101 71
481.972 72
497.354 73
549.549 74
643.549 75
673.976 76
695.309 77
779.481 78
818.165 79
834.716 80
935.396 81
949.129 82
969.061 83
1178.7 84
1181.09 85
1342.23 86
1353.74 87
1390.77 88
1427.94 89
1430.2 90
1623.92 91
1772.53 92
1781.14 93
1823.47 94
1962.63 95
1963.1 96


==> processed_COV_UmodSakaue.txt <==
Sekunden Anzahl
2.86513 1
5.87099 2
6.71864 3
6.95405 4
8.46704 5
9.11553 6
11.3863 7
11.999 8
15.8351 9
16.2731 10
16.3549 11
17.201 12
17.4613 13
17.8486 14
17.9814 15
20.9163 16
21.5936 17
21.8889 18
22.7523 19
24.4598 20
25.1333 21
26.3492 22
31.753 23
32.3064 24
32.9366 25
34.8111 26
36.8333 27
40.8158 28
42.6171 29
44.7364 30
48.0869 31
49.3905 32
52.173 33
53.7424 34
54.375 35
55.1661 36
55.2407 37
60.2648 38
61.5197 39
61.6224 40
64.2268 41
65.5105 42
73.2743 43
73.3091 44
74.9584 45
76.545 46
78.4687 47
80.1811 48
82.8835 49
90.1482 50
93.64 51
94.1945 52
98.5523 53
101.131 54
105.147 55
105.835 56
107.774 57
110.964 58
117.838 59
123.71 60
143.974 61
145.55 62
157.986 63
161.849 64
168.515 65
184.601 66
186.6 67
205.86 68
212.344 69
215.715 70
237.423 71
242.851 72
256.963 73
259.481 74
330.182 75
332.534 76
374.324 77
432.057 78
467.196 79
493.202 80
502.761 81
560.214 82
563.724 83
591.128 84
618.848 85
669.572 86
728.829 87
757.638 88
776.678 89
780.156 90
792.889 91
805.388 92
960.772 93
1086.16 94
1204.28 95
1255.85 96
2337.06 97
2725.17 98

==> processed_COV_Umodratio150.txt <==
Sekunden Anzahl
393.618 1
498.505 2
1203.71 3
1950.2 4
1998.77 5
2024.39 6
2078.03 7
2220.09 8
2828.36 9
3049.03 10
3596.34 11
3596.81 12


==> processed_INF_ACRSakaue.txt <==
Sekunden Anzahl
0.0993946 1
0.175403 2
0.178919 3
0.219125 4
0.229398 5
0.241478 6
0.264571 7
0.28402 8
0.293053 9
0.309211 10
0.338117 11
0.40305 12
0.433451 13
0.439616 14
0.4519 15
0.466335 16
0.480786 17
0.50076 18
0.526998 19
0.52948 20
0.529705 21
0.533683 22
0.546989 23
0.550634 24
0.560079 25
0.564045 26
0.589549 27
0.616721 28
0.618689 29
0.639369 30
0.752319 31
0.791673 32
0.801724 33
0.834512 34
0.842436 35
0.868742 36
0.872581 37
0.918409 38
0.919205 39
0.919609 40
0.92344 41
0.969635 42
1.01185 43
1.06623 44
1.0962 45
1.10741 46
1.19859 47
1.26332 48
1.30918 49
1.35264 50
1.38465 51
1.42983 52
1.43955 53
1.47264 54
1.52618 55
1.53095 56
1.67878 57
1.67898 58
1.7094 59
1.89007 60
1.89712 61
2.0515 62
2.13098 63
2.15178 64
2.19321 65
2.39179 66
2.39481 67
2.52184 68
2.53424 69
2.67112 70
2.84007 71
2.91958 72
2.92241 73
2.94637 74
2.95689 75
3.08641 76
3.75152 77
3.91251 78
4.0319 79
4.14919 80
4.24741 81
5.04588 82
5.05615 83
5.72507 84
6.24319 85
7.0787 86
7.42056 87
8.35051 88
8.37118 89
9.19322 90
9.99969 91
10.2675 92
10.5397 93
10.867 94
14.4761 95
15.8995 96
16.4674 97
19.4324 98
34.7116 99
40.3925 100


==> processed_INF_ACRratio150.txt <==
Sekunden Anzahl
17.4268 1
34.0683 2
106.296 3
109.11 4
110.73 5
169.195 6
182.305 7
190.219 8
227.269 9
262.707 10
273.295 11
306.67 12
310.0 13
341.923 14
371.744 15
400.564 16
417.059 17
431.794 18
440.001 19
451.068 20
451.555 21
465.977 22
474.918 23
499.058 24
508.661 25
530.682 26
533.799 27
541.09 28
545.69 29
555.453 30
575.131 31
580.082 32
588.21 33
614.903 34
632.317 35
696.34 36
752.614 37
784.692 38
796.704 39
803.96 40
835.713 41
836.808 42
887.146 43
889.707 44
928.886 45
958.973 46
990.14 47
990.494 48
1020.93 49
1023.28 50
1095.4 51
1105.22 52
1120.81 53
1149.41 54
1150.23 55
1272.79 56
1299.62 57
1338.52 58
1354.48 59
1367.37 60
1371.73 61
1405.4 62
1424.6 63
1473.69 64
1659.91 65
1747.46 66
1748.13 67
1751.37 68
1774.52 69
1815.45 70
1976.52 71
2074.82 72
2117.79 73
2191.06 74
2195.13 75
2249.87 76
2381.15 77
2494.02 78
2717.24 79
2848.16 80
2900.06 81
3428.06 82


==> processed_INF_BIPSakaue.txt <==
Sekunden Anzahl
0.432048 1
0.449485 2
0.527184 3
0.759431 4
0.818408 5
0.822848 6
0.880669 7
0.932196 8
0.973241 9
1.06912 10
1.2253 11
1.70357 12
1.73096 13
1.75878 14
1.89672 15
1.91083 16
1.96272 17
1.96669 18
2.16466 19
2.1945 20
2.20721 21
2.22497 22
2.3195 23
2.41373 24
2.51946 25
2.51994 26
2.55655 27
2.56934 28
2.62264 29
2.65848 30
2.66326 31
2.77692 32
2.81162 33
2.83796 34
2.99795 35
3.03221 36
3.06588 37
3.08977 38
3.10725 39
3.1211 40
3.2547 41
3.27897 42
3.34679 43
3.65057 44
3.70227 45
3.91794 46
3.98346 47
4.29327 48
4.37582 49
4.5906 50
4.60087 51
4.98219 52
5.00403 53
5.04473 54
5.11 55
5.13146 56
5.17082 57
5.26149 58
5.7306 59
5.75439 60
5.8709 61
6.11021 62
6.20698 63
6.33152 64
6.59423 65
6.63809 66
6.73458 67
6.8814 68
7.32933 69
7.72579 70
7.99823 71
8.04101 72
8.07916 73
8.1426 74
8.20728 75
8.98595 76
9.49606 77
10.0032 78
10.6513 79
10.6933 80
12.1215 81
13.7849 82
14.3977 83
14.8027 84
15.7017 85
15.979 86
16.4643 87
19.3248 88
19.4806 89
19.6461 90
22.3364 91
24.8651 92
33.4258 93
35.4683 94
40.0354 95
53.5648 96
56.553 97
65.0279 98
100.563 99
185.855 100


==> processed_INF_DCO+SUBSakaue.txt <==
Sekunden Anzahl
0.226024 1
0.543908 2
0.549043 3
0.623881 4
0.664052 5
0.664788 6
0.878244 7
1.0408 8
1.04475 9
1.06436 10
1.08378 11
1.08503 12
1.10673 13
1.11852 14
1.31386 15
1.34244 16
1.37134 17
1.42397 18
1.55178 19
1.56591 20
1.68268 21
1.93291 22
1.94638 23
1.99218 24
2.02285 25
2.03094 26
2.11395 27
2.16114 28
2.22787 29
2.24821 30
2.41752 31
2.74689 32
2.78436 33
2.87823 34
3.29211 35
3.30105 36
3.35861 37
3.55496 38
3.78969 39
3.88692 40
4.10101 41
4.2805 42
4.39304 43
4.39362 44
4.42389 45
4.86705 46
4.9152 47
5.14567 48
5.1558 49
5.18888 50
5.64478 51
5.68708 52
5.74653 53
5.90285 54
5.9368 55
6.61113 56
6.68282 57
7.32 58
7.61809 59
7.65053 60
7.88277 61
8.12943 62
8.55698 63
9.05063 64
10.4194 65
10.5367 66
10.6389 67
11.5437 68
12.4857 69
12.5111 70
12.8256 71
12.9414 72
13.712 73
14.024 74
14.07 75
15.3705 76
16.1406 77
17.7303 78
17.832 79
17.9738 80
22.2548 81
25.1391 82
27.935 83
30.061 84
31.912 85
32.2663 86
33.3264 87
34.1635 88
34.9467 89
36.1923 90
37.0285 91
44.232 92
46.8005 93
47.2821 94
47.868 95
50.162 96
63.0627 97
74.4679 98
86.8391 99
179.341 100


==> processed_INF_DCO+SUBratio150.txt <==
Sekunden Anzahl
108.094 1
207.672 2
499.617 3
626.212 4
709.168 5
876.339 6
920.883 7
1131.95 8
1137.79 9
1315.55 10
1316.75 11
1622.66 12
1708.75 13
1869.98 14
1925.02 15
2038.38 16
2085.1 17
2292.8 18
2357.15 19
2404.52 20
2542.26 21
2550.25 22
2627.74 23
2646.18 24
2723.9 25
2755.22 26
2785.79 27
2834.3 28
2846.16 29
3127.02 30
3169.25 31
3309.94 32
3369.98 33
3498.13 34
3499.75 35
3555.44 36
3589.05 37


==> processed_INF_EP+CRSakaue.txt <==
Sekunden Anzahl
0.0442822 1
0.0899364 2
0.0966518 3
0.111727 4
0.116936 5
0.117672 6
0.128665 7
0.143695 8
0.171112 9
0.17353 10
0.205733 11
0.205814 12
0.217659 13
0.226586 14
0.233574 15
0.26384 16
0.265374 17
0.279877 18
0.296584 19
0.30501 20
0.307692 21
0.310089 22
0.311189 23
0.320195 24
0.330385 25
0.356402 26
0.362599 27
0.363979 28
0.418625 29
0.420761 30
0.422954 31
0.44977 32
0.452479 33
0.454118 34
0.471339 35
0.504611 36
0.506136 37
0.50982 38
0.530745 39
0.551467 40
0.556218 41
0.557827 42
0.598868 43
0.633695 44
0.651198 45
0.662907 46
0.666281 47
0.671052 48
0.698766 49
0.729164 50
0.737449 51
0.777973 52
0.782071 53
0.810633 54
0.825442 55
0.83869 56
0.882142 57
0.90327 58
0.912875 59
0.92391 60
1.0751 61
1.07651 62
1.10778 63
1.1501 64
1.21488 65
1.25552 66
1.27023 67
1.38319 68
1.39953 69
1.45497 70
1.53987 71
1.5429 72
1.54825 73
1.62315 74
1.71964 75
1.77292 76
1.86591 77
2.34457 78
2.50723 79
2.56225 80
2.72235 81
2.80726 82
2.8662 83
3.23352 84
3.99939 85
4.3939 86
4.63467 87
4.69812 88
5.19781 89
5.68755 90
5.96674 91
5.99961 92
6.02374 93
6.65357 94
7.18383 95
8.29713 96
11.5933 97
12.3347 98
21.1504 99
25.04 100


==> processed_INF_EP+CRratio150.txt <==
Sekunden Anzahl
7.1459 1
13.5969 2
35.3132 3
41.1826 4
45.9863 5
53.217 6
73.8278 7
74.2924 8
91.2313 9
107.529 10
119.281 11
124.671 12
147.292 13
153.83 14
158.174 15
163.997 16
166.906 17
171.053 18
179.471 19
186.17 20
190.79 21
201.302 22
208.537 23
213.55 24
215.399 25
225.93 26
228.364 27
228.919 28
232.474 29
232.885 30
239.029 31
248.741 32
252.261 33
268.457 34
272.954 35
294.203 36
317.991 37
328.125 38
333.094 39
335.979 40
340.635 41
346.164 42
350.99 43
363.177 44
364.707 45
394.773 46
395.642 47
410.45 48
411.67 49
459.74 50
467.129 51
484.819 52
492.934 53
494.813 54
512.739 55
578.572 56
580.816 57
591.629 58
641.965 59
646.812 60
679.902 61
687.123 62
692.302 63
699.319 64
711.675 65
745.803 66
765.802 67
785.699 68
821.601 69
883.868 70
952.764 71
972.459 72
978.19 73
1036.84 74
1047.93 75
1194.52 76
1218.0 77
1242.17 78
1330.32 79
1520.22 80
1524.12 81
1943.2 82
2005.1 83
2404.74 84
2437.38 85
2569.46 86
2596.21 87
2748.35 88
2831.49 89
2914.0 90
3334.81 91
3337.09 92
3351.82 93


==> processed_INF_EP+LE+CRSakaue.txt <==
Sekunden Anzahl
0.0162377 1
0.0364577 2
0.0386731 3
0.0439194 4
0.0452457 5
0.0460255 6
0.0469508 7
0.0621688 8
0.0636744 9
0.0698227 10
0.0736146 11
0.075218 12
0.0866956 13
0.0944409 14
0.0949444 15
0.104505 16
0.117705 17
0.118156 18
0.118834 19
0.122791 20
0.125627 21
0.136034 22
0.138811 23
0.139903 24
0.143572 25
0.149161 26
0.150231 27
0.150555 28
0.150779 29
0.168388 30
0.177889 31
0.187309 32
0.189192 33
0.192379 34
0.195151 35
0.20383 36
0.21186 37
0.212531 38
0.2258 39
0.236928 40
0.239642 41
0.245031 42
0.252123 43
0.259632 44
0.271055 45
0.286096 46
0.292968 47
0.301739 48
0.301764 49
0.302683 50
0.305596 51
0.317674 52
0.340373 53
0.341009 54
0.345784 55
0.365427 56
0.370764 57
0.378416 58
0.386879 59
0.387662 60
0.416416 61
0.421672 62
0.427112 63
0.439537 64
0.461201 65
0.490175 66
0.538579 67
0.607285 68
0.638545 69
0.669314 70
0.67452 71
0.690406 72
0.714099 73
0.725291 74
0.742523 75
0.861549 76
0.875856 77
0.917495 78
0.925836 79
1.04899 80
1.06161 81
1.14906 82
1.37391 83
1.44339 84
1.46461 85
1.70776 86
1.75061 87
1.87771 88
1.89367 89
2.0277 90
2.38936 91
2.45604 92
2.50033 93
2.51287 94
2.96543 95
3.26858 96
4.65763 97
5.54199 98
11.3738 99
12.9929 100


==> processed_INF_EP+LE+CRratio150.txt <==
Sekunden Anzahl
1.49386 1
2.85208 2
9.62995 3
10.3682 4
11.3764 5
14.4871 6
16.9116 7
16.9704 8
19.5344 9
28.3459 10
28.3527 11
28.7876 12
31.5344 13
35.509 14
36.5899 15
37.1165 16
38.5539 17
38.7914 18
39.0876 19
39.7644 20
39.8971 21
48.4545 22
52.6501 23
53.2744 24
54.222 25
55.4677 26
57.1534 27
57.4708 28
57.9376 29
58.167 30
58.6265 31
58.7797 32
59.1988 33
59.6895 34
60.1949 35
68.2799 36
69.9816 37
72.8763 38
73.2779 39
74.2405 40
75.7774 41
83.1613 42
83.3726 43
84.4122 44
87.1162 45
94.6432 46
96.9426 47
100.001 48
102.851 49
110.148 50
110.923 51
111.501 52
112.823 53
123.43 54
124.163 55
125.719 56
139.41 57
140.651 58
141.15 59
157.701 60
160.858 61
163.714 62
167.034 63
174.148 64
174.305 65
174.938 66
184.965 67
191.852 68
202.262 69
203.842 70
210.896 71
215.404 72
224.545 73
225.365 74
238.617 75
277.541 76
279.36 77
280.202 78
316.356 79
332.435 80
381.09 81
434.598 82
471.027 83
595.006 84
604.708 85
615.903 86
680.049 87
718.387 88
724.612 89
750.279 90
781.644 91
835.337 92
895.005 93
1144.24 94
1291.09 95
1573.41 96
2428.52 97
2713.23 98
2775.88 99
3321.12 100


==> processed_INF_EP+LESakaue.txt <==
Sekunden Anzahl
0.0277868 1
0.0749832 2
0.0772146 3
0.0810447 4
0.0987832 5
0.100442 6
0.101609 7
0.128158 8
0.136977 9
0.144777 10
0.150104 11
0.157803 12
0.173267 13
0.186103 14
0.203247 15
0.235086 16
0.25162 17
0.256277 18
0.263119 19
0.267124 20
0.282546 21
0.285295 22
0.290452 23
0.303757 24
0.30381 25
0.309957 26
0.311313 27
0.326297 28
0.332296 29
0.35246 30
0.352881 31
0.408715 32
0.409689 33
0.418718 34
0.419783 35
0.462646 36
0.465028 37
0.489031 38
0.489468 39
0.528907 40
0.55366 41
0.566747 42
0.57273 43
0.583103 44
0.650273 45
0.666278 46
0.686009 47
0.708767 48
0.710439 49
0.734525 50
0.741845 51
0.764844 52
0.765301 53
0.770539 54
0.804842 55
0.818739 56
0.822809 57
0.853258 58
0.898458 59
0.980713 60
0.991296 61
1.02929 62
1.04495 63
1.14537 64
1.27708 65
1.33388 66
1.42527 67
1.53668 68
1.55782 69
1.59148 70
1.7064 71
1.7186 72
1.86457 73
1.86929 74
1.98401 75
2.26967 76
2.31112 77
2.3454 78
2.402 79
2.60782 80
2.6827 81
2.68935 82
3.1587 83
3.75219 84
3.87761 85
4.22442 86
4.25919 87
4.74766 88
5.33686 89
5.61868 90
5.96682 91
5.99088 92
6.20426 93
7.09422 94
7.81214 95
7.90805 96
11.0177 97
13.6271 98
19.3941 99
28.8131 100


==> processed_INF_EP+LEratio150.txt <==
Sekunden Anzahl
2.69839 1
5.47128 2
16.4689 3
19.48 4
19.537 5
22.466 6
30.7669 7
33.0423 8
33.9208 9
47.3497 10
49.4481 11
49.8089 12
55.2607 13
58.2767 14
58.9449 15
63.0788 16
67.504 17
67.8369 18
69.0759 19
72.0626 20
74.6746 21
77.838 22
94.9437 23
95.493 24
95.5175 25
98.5051 26
100.154 27
100.876 28
103.779 29
104.312 30
106.731 31
107.191 32
107.41 33
111.881 34
113.677 35
119.399 36
123.39 37
133.585 38
139.344 39
141.711 40
144.044 41
147.336 42
148.98 43
154.927 44
155.446 45
165.416 46
169.928 47
178.973 48
180.788 49
186.802 50
186.904 51
189.031 52
193.74 53
199.072 54
232.518 55
236.338 56
245.569 57
250.388 58
258.668 59
291.527 60
294.248 61
297.115 62
303.853 63
305.609 64
321.493 65
324.555 66
331.648 67
334.637 68
351.135 69
359.807 70
382.668 71
386.128 72
406.588 73
419.201 74
453.265 75
477.539 76
491.93 77
512.272 78
527.561 79
596.316 80
655.628 81
786.839 82
798.628 83
976.707 84
1053.79 85
1076.9 86
1113.84 87
1291.13 88
1357.69 89
1396.11 90
1495.55 91
1661.43 92
1834.63 93
2022.24 94
2177.18 95
2823.09 96

==> processed_INF_EPSakaue.txt <==
Sekunden Anzahl
0.0730398 1
0.202738 2
0.205336 3
0.209307 4
0.233251 5
0.252025 6
0.323066 7
0.355852 8
0.37318 9
0.394612 10
0.398449 11
0.405818 12
0.416269 13
0.424378 14
0.431455 15
0.519176 16
0.541571 17
0.55726 18
0.593404 19
0.604499 20
0.639534 21
0.707042 22
0.711707 23
0.74978 24
0.764123 25
0.788457 26
0.795078 27
0.835742 28
0.850902 29
0.874772 30
0.875129 31
0.953125 32
0.969216 33
1.07018 34
1.16874 35
1.17517 36
1.2254 37
1.22745 38
1.31086 39
1.36548 40
1.36797 41
1.39706 42
1.42423 43
1.47104 44
1.55779 45
1.59579 46
1.69055 47
1.69474 48
1.74244 49
1.76708 50
1.77224 51
1.78521 52
1.81256 53
1.89794 54
1.97762 55
2.02108 56
2.07564 57
2.09103 58
2.12517 59
2.18029 60
2.26782 61
2.43927 62
2.67522 63
2.72028 64
2.75546 65
3.04443 66
3.14215 67
3.41407 68
3.4965 69
3.99706 70
4.1623 71
4.48807 72
4.57333 73
4.70793 74
5.30353 75
5.70585 76
5.77262 77
5.95172 78
6.72497 79
6.7989 80
6.81163 81
7.67067 82
9.3884 83
10.1648 84
10.421 85
11.6982 86
12.9983 87
13.1436 88
13.3819 89
13.6502 90
13.7097 91
14.0513 92
15.4398 93
15.8894 94
17.3351 95
18.8326 96
26.947 97
29.6637 98
34.6904 99
63.8057 100


==> processed_INF_EPratio150.txt <==
Sekunden Anzahl
19.887 1
35.151 2
109.897 3
131.074 4
133.082 5
150.762 6
207.766 7
225.434 8
242.942 9
308.532 10
313.497 11
324.037 12
338.774 13
404.637 14
406.247 15
427.076 16
433.964 17
448.333 18
451.156 19
471.924 20
499.816 21
529.402 22
610.893 23
631.012 24
634.767 25
639.801 26
648.651 27
676.316 28
679.382 29
681.134 30
688.903 31
693.734 32
702.119 33
740.06 34
767.869 35
804.94 36
861.638 37
863.998 38
872.776 39
911.18 40
931.449 41
939.298 42
961.09 43
970.921 44
994.905 45
1081.11 46
1104.59 47
1151.12 48
1244.88 49
1248.35 50
1251.53 51
1306.88 52
1334.73 53
1336.55 54
1351.65 55
1353.87 56
1460.54 57
1472.91 58
1501.29 59
1570.53 60
1697.81 61
1738.41 62
1854.7 63
1925.56 64
1977.34 65
1986.57 66
2014.41 67
2158.82 68
2219.14 69
2252.97 70
2281.12 71
2776.72 72
2819.84 73
2825.81 74
2927.87 75
2955.31 76
2985.15 77
2993.34 78
3294.85 79
3313.34 80
3590.76 81


==> processed_INF_LE+ACRSakaue.txt <==
Sekunden Anzahl
0.0178377 1
0.0401616 2
0.0426029 3
0.0496496 4
0.0508548 5
0.051357 6
0.0516422 7
0.0674268 8
0.0722994 9
0.0810749 10
0.0828688 11
0.0845462 12
0.0975139 13
0.104551 14
0.106059 15
0.117325 16
0.132038 17
0.132401 18
0.135577 19
0.137636 20
0.14075 21
0.153244 22
0.155057 23
0.158895 24
0.15903 25
0.163473 26
0.167968 27
0.16804 28
0.168911 29
0.188435 30
0.204804 31
0.210744 32
0.2149 33
0.215365 34
0.216249 35
0.229287 36
0.23692 37
0.238943 38
0.248477 39
0.265172 40
0.268011 41
0.283566 42
0.288794 43
0.294465 44
0.318036 45
0.326926 46
0.331362 47
0.336317 48
0.340813 49
0.342763 50
0.365514 51
0.384948 52
0.386051 53
0.386158 54
0.406037 55
0.415958 56
0.419199 57
0.427061 58
0.440024 59
0.443169 60
0.471538 61
0.479718 62
0.488434 63
0.490861 64
0.535601 65
0.556193 66
0.601525 67
0.685738 68
0.726245 69
0.755725 70
0.762714 71
0.784897 72
0.818893 73
0.836328 74
0.970147 75
0.980831 76
1.01317 77
1.02845 78
1.03452 79
1.21189 80
1.30489 81
1.44483 82
1.53508 83
1.62836 84
1.80733 85
2.05187 86
2.19804 87
2.22113 88
2.28173 89
2.29678 90
2.76755 91
2.79107 92
2.96361 93
3.0234 94
3.3701 95
3.81421 96
5.44974 97
6.45318 98
12.5494 99
14.5603 100


==> processed_INF_LE+ACRratio150.txt <==
Sekunden Anzahl
1.8371 1
3.5374 2
11.7542 3
12.6145 4
13.5263 5
17.4896 6
20.6066 7
20.864 8
24.065 9
34.385 10
34.8849 11
35.0558 12
39.3753 13
42.676 14
44.7385 15
45.791 16
47.496 17
48.3044 18
48.5177 19
49.2597 20
49.7054 21
59.3493 22
63.0626 23
63.5776 24
65.1716 25
66.4238 26
68.1246 27
69.0237 28
69.4101 29
69.5803 30
71.0039 31
71.548 32
71.8581 33
73.0689 34
77.6039 35
84.5962 36
85.8485 37
89.4376 38
90.1624 39
91.2983 40
93.6946 41
100.677 42
103.696 43
103.901 44
104.153 45
117.355 46
118.204 47
121.467 48
126.651 49
132.478 50
134.291 51
137.113 52
140.331 53
149.152 54
151.049 55
156.619 56
170.032 57
175.052 58
178.064 59
190.467 60
196.14 61
202.407 62
208.449 63
210.888 64
212.038 65
212.09 66
226.956 67
236.348 68
245.964 69
248.562 70
253.659 71
256.917 72
278.789 73
279.422 74
288.022 75
336.926 76
340.436 77
347.519 78
387.602 79
405.993 80
458.834 81
541.023 82
577.794 83
722.912 84
741.437 85
773.972 86
822.717 87
864.254 88
873.461 89
920.252 90
963.566 91
1027.77 92
1074.05 93
1380.37 94
1590.99 95
1901.73 96
2968.4 97
3278.83 98
3410.51 99


==> processed_INF_LESakaue.txt <==
Sekunden Anzahl
0.0289399 1
0.0744655 2
0.0771543 3
0.0823492 4
0.0996359 5
0.0996618 6
0.0996985 7
0.12827 8
0.137154 9
0.147645 10
0.151626 11
0.156978 12
0.167872 13
0.180272 14
0.197097 15
0.233707 16
0.239356 17
0.252906 18
0.254344 19
0.263146 20
0.266726 21
0.277123 22
0.287671 23
0.295125 24
0.295483 25
0.299065 26
0.305047 27
0.311928 28
0.32279 29
0.339445 30
0.350497 31
0.384691 32
0.392764 33
0.4218 34
0.421887 35
0.460227 36
0.466261 37
0.470908 38
0.485233 39
0.528827 40
0.537331 41
0.562737 42
0.563208 43
0.563405 44
0.603251 45
0.644523 46
0.669333 47
0.671019 48
0.684821 49
0.703987 50
0.712845 51
0.713684 52
0.745303 53
0.774085 54
0.780729 55
0.791808 56
0.795607 57
0.831068 58
0.8494 59
0.93179 60
0.98242 61
0.992089 62
0.99821 63
1.00587 64
1.11365 65
1.30362 66
1.38036 67
1.41625 68
1.47432 69
1.50359 70
1.65884 71
1.67359 72
1.8149 73
1.82389 74
1.8693 75
1.89565 76
2.21181 77
2.21614 78
2.34639 79
2.3474 80
2.45113 81
2.49293 82
2.93764 83
3.649 84
3.67811 85
4.12841 86
4.24161 87
4.62791 88
5.15186 89
5.38451 90
5.59582 91
5.72402 92
5.73466 93
6.77649 94
6.85536 95
6.98518 96
10.0963 97
12.6667 98
18.6614 99
27.393 100


==> processed_INF_LEindexSakaue.txt <==
Sekunden Anzahl
0.205015 1
0.247266 2
0.417599 3
0.444282 4
0.516164 5
0.762945 6
0.850896 7
0.929598 8
1.19731 9
1.21654 10
1.27646 11
1.27913 12
1.44139 13
1.67985 14
1.70368 15
1.72709 16
1.82908 17
1.91469 18
2.14903 19
2.56133 20
2.90795 21
2.94585 22
2.9794 23
3.08324 24
3.33972 25
3.43316 26
3.49322 27
3.63452 28
3.72081 29
3.80884 30
4.11574 31
4.35824 32
4.47062 33
4.62633 34
5.00678 35
5.09799 36
5.17292 37
6.01963 38
6.33857 39
6.67254 40
7.1171 41
7.3893 42
8.10481 43
8.19662 44
8.99559 45
9.5386 46
9.59376 47
9.99308 48
10.6025 49
10.7502 50
11.1878 51
11.3206 52
11.5097 53
12.2637 54
12.9157 55
13.6084 56
14.9691 57
16.6496 58
16.74 59
17.1112 60
17.2431 61
17.3385 62
17.6915 63
20.5743 64
21.2984 65
21.63 66
24.3432 67
25.2632 68
26.4053 69
28.2872 70
31.6809 71
32.395 72
33.8719 73
39.4116 74
40.7317 75
41.9447 76
47.1688 77
49.0945 78
49.272 79
51.2704 80
55.3588 81
57.2141 82
62.418 83
62.4836 84
65.3692 85
69.6618 86
82.2544 87
87.2295 88
90.1115 89
95.7552 90
99.142 91
100.181 92
117.326 93
131.858 94
167.202 95
241.354 96
259.828 97
316.641 98
398.12 99
433.181 100


==> processed_INF_LEindexratio150.txt <==
Sekunden Anzahl
2648.4 1


==> processed_INF_LEratio150.txt <==
Sekunden Anzahl
4.3336 1
8.81829 2
17.0182 3
24.9888 4
29.5915 5
29.8364 6
46.6629 7
49.7822 8
52.6261 9
69.8191 10
73.2139 11
75.3573 12
82.4774 13
84.7137 14
87.7833 15
93.8978 16
102.006 17
103.226 18
105.557 19
108.762 20
112.496 21
113.194 22
139.48 23
140.319 24
142.067 25
145.873 26
147.662 27
147.846 28
155.437 29
158.774 30
159.353 31
160.931 32
161.435 33
167.135 34
170.894 35
176.127 36
180.038 37
201.176 38
202.392 39
213.217 40
217.356 41
222.97 42
223.16 43
224.254 44
225.831 45
238.594 46
249.313 47
259.024 48
263.299 49
273.566 50
273.881 51
277.685 52
285.244 53
288.145 54
346.489 55
347.955 56
365.166 57
373.38 58
385.433 59
425.556 60
429.807 61
432.486 62
441.527 63
448.027 64
470.11 65
472.558 66
477.317 67
480.068 68
493.184 69
531.895 70
541.129 71
572.003 72
589.294 73
621.795 74
669.803 75
692.466 76
720.489 77
730.281 78
781.595 79
786.607 80
955.18 81
1150.24 82
1151.57 83
1346.42 84
1432.38 85
1526.14 86
1642.12 87
1836.04 88
1986.66 89
1993.88 90
2178.39 91
2452.32 92
2481.66 93
2874.23 94
3039.15 95


==> processed_INF_UdomSakaue.txt <==
Sekunden Anzahl
2.21779 1
2.75802 2
3.27536 3
3.51694 4
3.67401 5
4.33808 6
4.69464 7
5.27306 8
5.44201 9
5.71262 10
7.26936 11
8.44061 12
8.72757 13
10.1176 14
10.3498 15
10.6948 16
12.4296 17
12.5162 18
13.6399 19
13.6656 20
14.1843 21
14.7649 22
15.0542 23
15.72 24
16.0392 25
16.2186 26
16.6326 27
17.0915 28
19.0426 29
19.2069 30
20.8312 31
20.9402 32
21.5978 33
22.0911 34
24.6283 35
26.2236 36
26.4286 37
26.9809 38
27.1921 39
29.6231 40
29.9487 41
30.6108 42
31.0291 43
31.9137 44
34.0076 45
41.0889 46
43.1862 47
43.8235 48
45.8674 49
45.9548 50
49.7859 51
58.8893 52
58.9759 53
61.6778 54
61.9327 55
64.0719 56
64.2677 57
68.7384 58
70.4639 59
71.6319 60
83.2991 61
84.2442 62
85.6927 63
87.8613 64
95.1454 65
105.804 66
109.853 67
110.08 68
111.015 69
111.959 70
115.227 71
128.896 72
130.96 73
145.38 74
167.639 75
170.134 76
185.849 77
197.253 78
214.785 79
232.533 80
238.718 81
238.84 82
258.677 83
265.146 84
308.835 85
311.861 86
342.548 87
347.033 88
348.135 89
366.533 90
411.013 91
414.663 92
438.775 93
548.34 94
861.34 95
971.52 96
1034.0 97
1078.88 98
1276.37 99
2301.42 100


==> processed_INF_UmodSakaue.txt <==
Sekunden Anzahl
0.457534 1
0.861244 2
0.977722 3
1.02032 4
1.04952 5
1.20606 6
1.52253 7
1.86587 8
1.91924 9
1.96525 10
1.97008 11
1.98488 12
1.98917 13
1.98928 14
2.0088 15
2.34599 16
2.64409 17
2.70089 18
3.14536 19
3.3066 20
3.34477 21
3.47849 22
3.48551 23
3.48708 24
3.61823 25
3.71949 26
3.91402 27
4.13202 28
4.18991 29
4.29601 30
5.07367 31
5.25683 32
5.60925 33
5.79353 34
6.5799 35
6.82482 36
6.84874 37
7.12082 38
7.15988 39
7.28704 40
7.5047 41
7.63639 42
7.72852 43
8.02531 44
8.17086 45
8.32252 46
9.05744 47
9.30175 48
9.32396 49
9.39584 50
10.2847 51
10.8333 52
11.0415 53
11.439 54
11.7017 55
11.7948 56
12.3915 57
13.7908 58
14.2358 59
14.7806 60
14.9527 61
16.2334 62
16.4382 63
16.9883 64
17.3535 65
17.7926 66
18.0761 67
19.7369 68
21.005 69
21.4282 70
21.5292 71
21.9765 72
22.7348 73
23.4086 74
25.9153 75
27.9312 76
27.9562 77
28.8797 78
29.4198 79
32.5464 80
33.9955 81
39.03 82
42.7484 83
46.0387 84
47.8433 85
49.8916 86
51.042 87
51.4101 88
51.5805 89
52.6705 90
53.8414 91
65.8872 92
72.122 93
83.0884 94
92.7945 95
107.418 96
111.051 97
122.016 98
139.778 99
241.216 100


==> processed_INF_Umodratio150.txt <==
Sekunden Anzahl
436.903 1
543.62 2
1420.17 3
2073.97 4
2153.1 5
2980.34 6
3359.62 7
3408.39 8
3474.49 9

==> processed_LOC_ACRSakaue.txt <==
Sekunden Anzahl
0.186716 1
0.334001 2
0.421154 3
0.477734 4
0.559005 5
0.582612 6
0.614874 7
0.644767 8
0.648106 9
0.664665 10
0.737138 11
0.816905 12
0.831254 13
0.906176 14
1.08186 15
1.16852 16
1.1881 17
1.19056 18
1.2111 19
1.21548 20
1.21908 21
1.2552 22
1.25949 23
1.26127 24
1.45235 25
1.49737 26
1.50753 27
1.78462 28
1.80797 29
1.85085 30
1.92321 31
1.93729 32
1.94312 33
1.95751 34
1.96123 35
2.00137 36
2.05678 37
2.1868 38
2.36518 39
2.39144 40
2.39519 41
2.40797 42
2.60374 43
2.61515 44
2.64232 45
2.94319 46
2.9786 47
3.23463 48
3.25124 49
3.4028 50
3.46365 51
3.67322 52
3.7368 53
3.76892 54
3.7839 55
4.12047 56
4.16029 57
4.17682 58
4.48823 59
4.64875 60
4.72118 61
4.8544 62
4.91367 63
5.0008 64
5.39187 65
5.41193 66
5.47078 67
6.24354 68
6.28867 69
6.39685 70
7.48488 71
7.51636 72
7.65906 73
7.93103 74
8.23813 75
9.43512 76
9.48033 77
9.61598 78
9.70817 79
9.83198 80
10.0697 81
10.3656 82
10.8377 83
12.6634 84
14.938 85
17.1413 86
17.2014 87
19.2571 88
20.1435 89
21.0879 90
22.7646 91
23.5443 92
25.0552 93
29.111 94
29.8938 95
37.0419 96
38.7261 97
45.7075 98
48.1931 99
52.8835 100


==> processed_LOC_ACRratio200.txt <==
Sekunden Anzahl
719.145 1
921.163 2
949.19 3
988.488 4
1105.01 5
1139.06 6
1152.65 7
1167.33 8
1177.0 9
1191.34 10
1213.35 11
1214.44 12
1232.03 13
1243.2 14
1247.78 15
1251.19 16
1261.63 17
1318.02 18
1318.07 19
1337.09 20
1344.68 21
1348.14 22
1350.57 23
1385.01 24
1392.41 25
1393.48 26
1393.58 27
1405.75 28
1426.49 29
1457.1 30
1466.97 31
1473.06 32
1485.55 33
1553.07 34
1562.28 35
1578.82 36
1588.48 37
1589.0 38
1595.69 39
1600.69 40
1605.62 41
1620.52 42
1625.42 43
1626.42 44
1634.6 45
1635.65 46
1645.41 47
1661.63 48
1685.33 49
1689.28 50
1704.71 51
1741.0 52
1766.12 53
1769.75 54
1777.87 55
1789.78 56
1821.42 57
1842.43 58
1847.22 59
1861.67 60
1877.97 61
1879.83 62
1884.87 63
1969.98 64
1989.4 65
1992.12 66
2000.16 67
2020.35 68
2095.8 69
2106.0 70
2119.61 71
2124.69 72
2189.22 73
2207.03 74
2211.78 75
2251.55 76
2273.5 77
2288.43 78
2327.85 79
2333.92 80
2340.49 81
2381.05 82
2383.25 83
2471.01 84
2518.57 85
2542.24 86
2549.83 87
2568.07 88
2670.37 89
2808.32 90
2824.47 91
2841.27 92
2886.5 93
2899.28 94
3022.66 95
3044.59 96
3166.88 97
3258.9 98


==> processed_LOC_BIPSakaue.txt <==
Sekunden Anzahl
3.25809 1
4.56775 2
4.77165 3
5.82241 4
6.30891 5
7.1037 6
7.34069 7
7.38992 8
7.48317 9
8.19371 10
8.49138 11
8.71438 12
9.2116 13
9.2999 14
11.1561 15
11.4725 16
12.601 17
12.834 18
13.0172 19
13.3187 20
14.2025 21
14.9734 22
15.2965 23
15.5269 24
16.4028 25
16.5713 26
16.8692 27
18.3019 28
18.7583 29
18.8092 30
18.855 31
19.3729 32
19.803 33
20.6163 34
20.8823 35
23.5015 36
24.3648 37
24.9183 38
26.5024 39
27.6167 40
27.6822 41
29.5232 42
30.6191 43
31.7002 44
37.2762 45
37.3089 46
37.3503 47
37.6982 48
38.1528 49
38.5207 50
38.7546 51
38.7561 52
40.5488 53
44.6393 54
45.8601 55
46.1767 56
47.4064 57
47.779 58
49.9965 59
54.0585 60
57.9968 61
63.1631 62
65.6026 63
67.8095 64
69.1161 65
72.1243 66
74.342 67
74.43 68
76.4834 69
84.8995 70
86.4553 71
87.3564 72
93.9817 73
96.2514 74
104.678 75
105.218 76
110.887 77
118.394 78
127.826 79
130.162 80
142.146 81
146.577 82
149.703 83
150.609 84
155.023 85
201.091 86
214.161 87
218.703 88
222.99 89
225.839 90
240.049 91
245.645 92
273.374 93
280.611 94
358.499 95
407.702 96
432.634 97
534.238 98
559.955 99
1412.81 100


==> processed_LOC_BIPratio200.txt <==
Sekunden Anzahl
2.63385 1
3.63443 2
3.69826 3
5.31646 4
7.92869 5
9.31616 6
9.54482 7
9.62055 8
10.9728 9
14.36 10
14.6982 11
14.973 12
15.3475 13
16.108 14
17.0543 15
20.3087 16
21.7731 17
23.5446 18
25.6793 19
26.5059 20
26.9013 21
27.7987 22
28.2338 23
28.6927 24
29.8021 25
30.4507 26
34.3782 27
36.0461 28
36.1905 29
37.3963 30
39.6386 31
40.9163 32
41.8493 33
53.7122 34
55.3279 35
55.8711 36
56.6704 37
59.565 38
60.7385 39
65.5257 40
65.9823 41
68.8834 42
75.0064 43
79.9852 44
93.3192 45
97.63 46
97.9769 47
109.782 48
111.528 49
116.132 50
117.277 51
122.522 52
122.761 53
124.175 54
126.189 55
126.993 56
140.754 57
151.235 58
167.868 59
169.128 60
173.883 61
191.785 62
203.211 63
204.653 64
206.221 65
211.223 66
219.149 67
245.861 68
255.812 69
266.655 70
270.566 71
281.872 72
296.223 73
330.753 74
340.858 75
341.634 76
352.53 77
379.518 78
379.65 79
394.109 80
397.267 81
407.438 82
412.921 83
417.116 84
437.505 85
459.341 86
471.547 87
479.325 88
480.732 89
507.226 90
508.907 91
510.04 92
808.113 93
833.82 94
848.04 95
890.876 96
920.545 97
956.652 98
1004.57 99
1047.39 100


==> processed_LOC_DCO+SUBSakaue.txt <==
Sekunden Anzahl
0.320126 1
0.640464 2
0.846533 3
1.02986 4
1.12467 5
1.32372 6
1.37719 7
1.4591 8
1.48208 9
1.55527 10
1.61352 11
1.95508 12
1.97774 13
1.99739 14
2.09714 15
2.25031 16
2.58409 17
2.62471 18
2.72087 19
2.96827 20
2.98885 21
3.03582 22
3.15851 23
3.33062 24
3.54354 25
3.81723 26
4.27098 27
4.48047 28
4.53095 29
4.95141 30
4.96079 31
4.96776 32
4.97801 33
5.5471 34
5.72258 35
5.72774 36
5.88676 37
5.90904 38
6.23876 39
6.33757 40
6.40437 41
6.45757 42
6.49569 43
6.55244 44
6.77717 45
7.15814 46
7.30745 47
8.08346 48
8.17022 49
9.54541 50
9.86938 51
10.2019 52
10.3401 53
10.9046 54
10.913 55
11.0822 56
11.7887 57
11.8468 58
12.5229 59
12.5521 60
13.1116 61
13.8046 62
14.1977 63
14.534 64
14.7957 65
15.6245 66
15.9193 67
15.9796 68
17.1942 69
18.285 70
20.0644 71
20.4663 72
22.5497 73
24.3289 74
27.2422 75
29.9065 76
30.8432 77
31.4891 78
31.9364 79
35.7076 80
35.9229 81
36.8343 82
41.7226 83
43.6084 84
48.9507 85
54.1371 86
57.9046 87
58.5364 88
69.4592 89
73.551 90
76.3259 91
78.4746 92
79.7003 93
84.5112 94
98.0142 95
99.0862 96
130.937 97
156.065 98
161.992 99
177.531 100


==> processed_LOC_DCO+SUBratio200.txt <==
Sekunden Anzahl
1053.06 1
1366.94 2
1388.41 3
1471.57 4
1578.55 5
1792.76 6
1813.62 7
1842.41 8
1878.96 9
1971.74 10
1981.11 11
2006.29 12
2047.84 13
2110.43 14
2153.83 15
2173.37 16
2197.03 17
2210.09 18
2210.15 19
2225.79 20
2244.11 21
2245.19 22
2262.9 23
2276.41 24
2282.21 25
2316.51 26
2323.37 27
2326.58 28
2331.06 29
2339.61 30
2341.51 31
2359.13 32
2375.9 33
2397.97 34
2431.34 35
2434.0 36
2434.4 37
2462.98 38
2493.22 39
2586.21 40
2593.29 41
2629.47 42
2662.59 43
2669.81 44
2678.53 45
2679.84 46
2693.63 47
2758.39 48
2886.44 49
2890.65 50
2947.83 51
2948.98 52
2963.56 53
2975.76 54
2982.67 55
2983.65 56
2984.42 57
2993.65 58
3012.74 59
3053.5 60
3086.01 61
3232.37 62
3274.77 63
3281.2 64
3323.98 65
3392.28 66
3406.97 67
3438.1 68
3442.43 69
3479.26 70
3511.51 71
3529.68 72


==> processed_LOC_EP+CRSakaue.txt <==
Sekunden Anzahl
0.178121 1
0.308397 2
0.401837 3
0.430441 4
0.490695 5
0.504403 6
0.525859 7
0.536911 8
0.601962 9
0.617647 10
0.625884 11
0.710461 12
0.744487 13
0.744845 14
0.978763 15
0.983423 16
0.999587 17
1.02404 18
1.0263 19
1.0295 20
1.03105 21
1.04413 22
1.04829 23
1.06911 24
1.10978 25
1.25735 26
1.26838 27
1.31648 28
1.52015 29
1.52252 30
1.54345 31
1.55659 32
1.55931 33
1.59983 34
1.63574 35
1.67881 36
1.7011 37
1.80597 38
1.91532 39
2.01557 40
2.03379 41
2.04512 42
2.14802 43
2.33413 44
2.38618 45
2.42171 46
2.45924 47
2.50163 48
2.66026 49
2.66617 50
2.73223 51
2.83464 52
2.90532 53
2.95319 54
3.09025 55
3.11503 56
3.1788 57
3.45915 58
3.61232 59
3.69575 60
3.71046 61
3.755 62
3.78787 63
3.95179 64
4.10002 65
4.26377 66
4.39869 67
4.45667 68
5.23183 69
5.53703 70
5.93549 71
5.97315 72
6.03914 73
6.13532 74
6.29343 75
6.48812 76
7.10636 77
7.41949 78
7.84598 79
7.9619 80
8.59254 81
8.63501 82
9.30425 83
9.72994 84
10.827 85
12.0579 86
12.5898 87
15.1173 88
15.1354 89
15.6116 90
17.3503 91
18.4205 92
19.6062 93
20.2515 94
23.9903 95
28.4385 96
30.337 97
38.1129 98
39.1615 99
44.1892 100


==> processed_LOC_EP+CRratio200.txt <==
Sekunden Anzahl
321.62 1
406.406 2
419.333 3
430.516 4
465.866 5
483.437 6
485.369 7
486.044 8
494.038 9
508.282 10
512.99 11
513.242 12
514.458 13
515.949 14
521.932 15
523.075 16
526.057 17
540.619 18
552.918 19
557.532 20
562.279 21
564.467 22
564.483 23
565.468 24
567.183 25
569.298 26
578.005 27
585.646 28
600.547 29
604.498 30
613.312 31
619.089 32
630.82 33
635.684 34
650.56 35
654.941 36
660.066 37
660.216 38
662.165 39
662.64 40
664.298 41
665.658 42
673.561 43
674.179 44
674.764 45
679.068 46
687.139 47
688.088 48
691.55 49
703.562 50
709.84 51
711.587 52
712.034 53
721.785 54
721.844 55
732.914 56
748.575 57
756.347 58
758.331 59
772.683 60
785.888 61
789.178 62
789.939 63
802.934 64
804.94 65
809.882 66
827.588 67
837.712 68
847.871 69
851.652 70
853.056 71
859.856 72
901.999 73
922.207 74
924.948 75
931.295 76
944.905 77
946.683 78
963.205 79
977.739 80
985.775 81
991.347 82
999.935 83
1006.78 84
1028.62 85
1047.33 86
1050.05 87
1059.91 88
1079.39 89
1113.61 90
1123.63 91
1150.26 92
1165.98 93
1174.38 94
1178.84 95
1186.1 96
1281.53 97
1351.91 98
1373.77 99
1616.38 100


==> processed_LOC_EP+LE+CRSakaue.txt <==
Sekunden Anzahl
0.0989591 1
0.157014 2
0.179771 3
0.238802 4
0.25684 5
0.262101 6
0.290879 7
0.305842 8
0.318983 9
0.342947 10
0.34939 11
0.362471 12
0.412957 13
0.418709 14
0.436335 15
0.522187 16
0.529008 17
0.541598 18
0.542122 19
0.544317 20
0.554947 21
0.561879 22
0.566437 23
0.57687 24
0.6115 25
0.637885 26
0.710126 27
0.727024 28
0.736998 29
0.758532 30
0.816793 31
0.826309 32
0.833397 33
0.845551 34
0.8815 35
0.892131 36
1.01453 37
1.02722 38
1.04264 39
1.08545 40
1.10024 41
1.10096 42
1.1082 43
1.21256 44
1.22235 45
1.22979 46
1.26742 47
1.26896 48
1.28436 49
1.30871 50
1.37071 51
1.42949 52
1.44741 53
1.45896 54
1.46363 55
1.49552 56
1.51609 57
1.63613 58
1.65592 59
1.66133 60
1.79377 61
1.81801 62
1.99718 63
2.01298 64
2.15277 65
2.15359 66
2.2068 67
2.22052 68
2.51957 69
2.70954 70
2.81973 71
2.83338 72
2.83371 73
2.93985 74
2.94345 75
3.15978 76
3.28121 77
3.35163 78
3.56506 79
4.04874 80
4.43873 81
4.95136 82
5.16332 83
5.17096 84
5.83972 85
5.85971 86
6.03906 87
6.57504 88
6.74492 89
6.83102 90
7.823 91
8.46644 92
9.67918 93
10.5729 94
11.2056 95
12.8898 96
17.5704 97
21.1827 98
22.528 99
31.3254 100


==> processed_LOC_EP+LE+CRratio200.txt <==
Sekunden Anzahl
55.7853 1
69.5274 2
70.631 3
71.8868 4
77.5483 5
78.9145 6
81.7469 7
84.2664 8
84.5667 9
84.6164 10
84.6931 11
87.2536 12
87.7671 13
87.939 14
88.0265 15
88.5045 16
90.3182 17
93.0828 18
94.4187 19
96.0638 20
96.1284 21
96.3763 22
97.6162 23
97.8796 24
98.1812 25
100.781 26
101.057 27
101.139 28
102.754 29
103.532 30
103.732 31
104.385 32
104.636 33
104.913 34
105.987 35
107.302 36
111.641 37
111.738 38
113.714 39
114.138 40
114.478 41
115.208 42
116.294 43
116.782 44
116.823 45
116.991 46
119.474 47
119.622 48
121.666 49
122.361 50
122.702 51
123.91 52
124.923 53
125.063 54
125.411 55
128.872 56
129.983 57
131.096 58
131.153 59
133.353 60
133.721 61
135.009 62
141.253 63
141.524 64
144.983 65
145.421 66
147.712 67
149.75 68
152.348 69
155.21 70
157.264 71
157.53 72
158.087 73
158.394 74
159.344 75
161.148 76
162.366 77
165.57 78
165.7 79
170.096 80
171.212 81
174.748 82
174.77 83
179.358 84
179.597 85
180.315 86
180.778 87
182.083 88
189.533 89
200.744 90
204.941 91
206.95 92
207.26 93
209.154 94
218.495 95
221.83 96
222.36 97
241.268 98
262.851 99
263.685 100


==> processed_LOC_EP+LESakaue.txt <==
Sekunden Anzahl
0.121644 1
0.20092 2
0.230002 3
0.324365 4
0.341788 5
0.368808 6
0.406552 7
0.422789 8
0.43881 9
0.476381 10
0.490641 11
0.502329 12
0.549772 13
0.580671 14
0.588757 15
0.682586 16
0.709855 17
0.749845 18
0.755108 19
0.763186 20
0.777099 21
0.802878 22
0.83261 23
0.84823 24
0.849249 25
0.895179 26
0.962278 27
1.0139 28
1.05871 29
1.13774 30
1.17734 31
1.19062 32
1.20114 33
1.22673 34
1.22951 35
1.28423 36
1.41656 37
1.46091 38
1.47526 39
1.51302 40
1.52452 41
1.5444 42
1.62501 43
1.62899 44
1.67494 45
1.67592 46
1.75682 47
1.76731 48
1.86415 49
1.98151 50
1.99208 51
2.02167 52
2.09365 53
2.21137 54
2.28606 55
2.40749 56
2.44802 57
2.46635 58
2.63822 59
2.71683 60
2.89044 61
3.01619 62
3.21674 63
3.32775 64
3.3473 65
3.50903 66
3.6151 67
3.92145 68
4.00691 69
4.02458 70
4.12661 71
4.29384 72
4.52456 73
4.84864 74
4.96173 75
4.97156 76
5.02942 77
5.11389 78
5.64071 79
6.40022 80
6.84605 81
7.76744 82
8.13114 83
9.40487 84
10.3744 85
10.582 86
10.7234 87
10.8817 88
12.4855 89
12.9328 90
13.7603 91
14.2502 92
15.1205 93
16.458 94
18.1787 95
20.4359 96
27.0817 97
33.7071 98
34.1136 99
56.918 100


==> processed_LOC_EP+LEratio200.txt <==
Sekunden Anzahl
55.73 1
69.1033 2
70.3728 3
71.7091 4
78.3685 5
79.4019 6
82.2732 7
84.2292 8
84.5186 9
85.804 10
86.1948 11
88.0491 12
89.6633 13
90.1468 14
90.4676 15
90.849 16
91.3473 17
94.9492 18
95.6525 19
96.379 20
96.5396 21
97.2544 22
97.4294 23
98.2267 24
99.472 25
102.729 26
103.366 27
103.531 28
104.502 29
104.776 30
104.998 31
105.276 32
105.806 33
106.017 34
106.311 35
109.863 36
111.335 37
112.588 38
114.323 39
114.464 40
116.592 41
118.003 42
118.822 43
119.276 44
119.289 45
119.473 46
119.765 47
121.836 48
122.374 49
126.147 50
126.264 51
126.962 52
127.114 53
127.123 54
127.54 55
128.651 56
130.006 57
130.25 58
134.39 59
134.815 60
135.834 61
136.181 62
137.174 63
144.953 64
146.495 65
148.652 66
150.788 67
151.55 68
154.782 69
155.458 70
160.032 71
160.435 72
162.767 73
166.066 74
167.275 75
167.986 76
168.314 77
172.312 78
174.095 79
175.376 80
178.246 81
178.514 82
182.317 83
183.351 84
183.373 85
184.172 86
184.565 87
187.907 88
193.338 89
203.844 90
206.986 91
207.342 92
208.223 93
212.366 94
217.207 95
218.632 96
241.733 97
243.7 98
265.254 99
274.138 100


==> processed_LOC_EPSakaue.txt <==
Sekunden Anzahl
0.278144 1
0.513809 2
0.676696 3
0.747588 4
0.837195 5
0.857007 6
0.881874 7
0.978469 8
1.08366 9
1.08757 10
1.09448 11
1.2844 12
1.33634 13
1.39609 14
1.62151 15
1.66996 16
1.73914 17
1.78305 18
1.8197 19
1.83001 20
1.83973 21
1.86626 22
1.94689 23
1.96565 24
2.26917 25
2.39589 26
2.44386 27
2.59369 28
2.68088 29
2.74357 30
2.84413 31
2.91693 32
2.98362 33
3.17162 34
3.19715 35
3.23739 36
3.5308 37
3.54561 38
3.58213 39
3.67893 40
3.75715 41
3.92751 42
4.02968 43
4.3031 44
4.35151 45
4.36768 46
4.49539 47
4.94891 48
5.06837 49
5.53851 50
5.62518 51
5.69499 52
5.69996 53
5.70136 54
5.78035 55
6.03758 56
6.42372 57
6.80312 58
6.84548 59
7.14936 60
7.17941 61
7.51806 62
7.68752 63
7.7964 64
7.94185 65
8.17916 66
8.33352 67
8.59594 68
9.94176 69
10.075 70
11.1805 71
11.6833 72
12.6686 73
13.0918 74
13.1803 75
13.2306 76
13.7635 77
14.0933 78
16.3459 79
17.0056 80
18.3293 81
19.9659 82
21.4104 83
22.0745 84
23.5076 85
24.9761 86
26.0265 87
29.6875 88
30.9719 89
34.4031 90
36.1042 91
36.8767 92
40.4878 93
42.9558 94
47.8875 95
51.9906 96
60.6445 97
82.564 98
84.6715 99
89.1337 100


==> processed_LOC_EPratio200.txt <==
Sekunden Anzahl
419.822 1
514.264 2
544.762 3
573.335 4
573.392 5
639.494 6
663.473 7
668.966 8
675.989 9
697.402 10
713.185 11
714.481 12
716.591 13
727.607 14
733.739 15
774.569 16
779.357 17
779.951 18
782.524 19
790.265 20
797.371 21
797.938 22
801.618 23
812.706 24
815.05 25
823.777 26
825.279 27
831.055 28
835.636 29
839.862 30
841.06 31
856.914 32
864.465 33
877.412 34
877.912 35
896.847 36
915.317 37
916.532 38
923.655 39
931.45 40
950.872 41
953.312 42
958.333 43
966.078 44
975.117 45
975.668 46
981.747 47
985.409 48
992.835 49
1001.0 50
1003.86 51
1009.55 52
1017.65 53
1043.25 54
1048.24 55
1052.98 56
1053.78 57
1061.43 58
1062.31 59
1084.39 60
1088.92 61
1102.36 62
1117.01 63
1135.86 64
1144.42 65
1171.53 66
1207.15 67
1213.95 68
1260.26 69
1266.58 70
1306.62 71
1307.4 72
1317.28 73
1344.55 74
1352.45 75
1355.95 76
1373.27 77
1374.37 78
1380.96 79
1391.54 80
1397.2 81
1436.22 82
1452.84 83
1463.61 84
1469.44 85
1485.93 86
1512.68 87
1523.65 88
1536.46 89
1570.44 90
1580.6 91
1629.12 92
1716.3 93
1740.94 94
1849.48 95
1900.35 96
1919.55 97
1939.67 98
1963.59 99
2335.14 100


==> processed_LOC_LE+ACRSakaue.txt <==
Sekunden Anzahl
0.0735507 1
0.11865 2
0.135559 3
0.176686 4
0.192306 5
0.194197 6
0.216658 7
0.224733 8
0.232798 9
0.256558 10
0.258916 11
0.271494 12
0.308392 13
0.309391 14
0.326222 15
0.385731 16
0.405484 17
0.406358 18
0.40773 19
0.410035 20
0.415554 21
0.415878 22
0.424205 23
0.435766 24
0.451628 25
0.484346 26
0.52387 27
0.531227 28
0.560011 29
0.560762 30
0.578234 31
0.600255 32
0.61926 33
0.623559 34
0.627517 35
0.640062 36
0.662146 37
0.666105 38
0.775684 39
0.787553 40
0.790075 41
0.802702 42
0.812219 43
0.819911 44
0.827565 45
0.9048 46
0.906702 47
0.91453 48
0.91694 49
0.954374 50
0.959488 51
1.01265 52
1.06028 53
1.09325 54
1.09856 55
1.10249 56
1.12721 57
1.20107 58
1.23461 59
1.24003 60
1.24933 61
1.3678 62
1.403 63
1.45125 64
1.48649 65
1.60716 66
1.62175 67
1.66123 68
1.68653 69
1.86348 70
1.99175 71
2.03524 72
2.16386 73
2.18249 74
2.26055 75
2.4121 76
2.41844 77
2.52659 78
2.93254 79
3.09592 80
3.2712 81
3.28339 82
3.32116 83
3.50065 84
3.76208 85
3.86946 86
3.98779 87
4.2202 88
4.53546 89
4.66536 90
5.43743 91
5.47134 92
6.94903 93
7.69165 94
8.56188 95
8.99338 96
13.6285 97
15.6183 98
18.1828 99
24.388 100


==> processed_LOC_LE+ACRratio200.txt <==
Sekunden Anzahl
55.1185 1
70.4549 2
71.8158 3
71.9466 4
82.0088 5
84.5399 6
84.7612 7
85.4782 8
85.7364 9
87.1182 10
87.1277 11
87.3825 12
90.3014 13
92.0184 14
92.6754 15
95.1803 16
96.3236 17
96.6728 18
97.408 19
97.8593 20
98.647 21
100.605 22
101.711 23
102.339 24
102.545 25
103.558 26
103.886 27
104.672 28
105.142 29
106.28 30
107.221 31
107.996 32
110.25 33
112.383 34
112.616 35
115.26 36
115.328 37
115.471 38
116.601 39
116.966 40
119.352 41
121.028 42
121.491 43
122.336 44
122.812 45
123.552 46
124.541 47
124.87 48
125.472 49
125.733 50
126.57 51
127.27 52
127.601 53
128.071 54
128.17 55
129.757 56
132.77 57
134.287 58
134.297 59
135.635 60
136.432 61
136.599 62
137.261 63
137.46 64
146.772 65
148.53 66
149.649 67
149.718 68
151.705 69
153.712 70
159.037 71
160.94 72
161.811 73
164.471 74
165.438 75
170.875 76
172.575 77
172.824 78
174.958 79
176.588 80
177.013 81
177.322 82
183.448 83
186.598 84
187.719 85
188.154 86
190.026 87
197.155 88
200.677 89
201.499 90
202.185 91
202.243 92
203.646 93
215.518 94
215.748 95
218.86 96
232.024 97
246.839 98
275.65 99
281.61 100


==> processed_LOC_LESakaue.txt <==
Sekunden Anzahl
0.123827 1
0.208042 2
0.235554 3
0.330502 4
0.354688 5
0.377334 6
0.425143 7
0.440741 8
0.453021 9
0.495073 10
0.503676 11
0.531917 12
0.580482 13
0.594635 14
0.611934 15
0.735117 16
0.742336 17
0.780022 18
0.785806 19
0.807093 20
0.820276 21
0.844674 22
0.86971 23
0.883864 24
0.897629 25
0.926094 26
1.00938 27
1.05958 28
1.13861 29
1.21095 30
1.23978 31
1.24655 32
1.24667 33
1.27097 34
1.30455 35
1.35716 36
1.50454 37
1.52084 38
1.60042 39
1.60105 40
1.61408 41
1.622 42
1.74246 43
1.74653 44
1.76704 45
1.78546 46
1.89975 47
1.96429 48
1.98542 49
2.0588 50
2.08394 51
2.17941 52
2.21559 53
2.34515 54
2.36126 55
2.60935 56
2.61241 57
2.66473 58
2.80215 59
2.98749 60
3.198 61
3.46799 62
3.54846 63
3.68575 64
3.7041 65
3.71315 66
3.849 67
4.19824 68
4.24667 69
4.58183 70
4.59079 71
4.6219 72
4.627 73
5.33198 74
5.53066 75
5.53692 76
5.58885 77
5.64104 78
5.95806 79
7.11592 80
7.44609 81
8.51783 82
8.56289 83
10.2135 84
10.8183 85
11.5349 86
11.7926 87
12.1387 88
13.6074 89
13.8056 90
15.0347 91
15.6432 92
17.2671 93
17.8525 94
19.1885 95
22.503 96
29.3405 97
36.6163 98
36.6702 99
59.6861 100


==> processed_LOC_LEindexSakaue.txt <==
Sekunden Anzahl
0.418126 1
1.0394 2
1.0452 3
1.40429 4
1.72002 5
2.04105 6
2.05621 7
2.36761 8
2.42177 9
2.57864 10
2.71613 11
3.49739 12
3.52164 13
3.94377 14
4.29232 15
4.75062 16
4.79238 17
5.19261 18
6.36017 19
6.36248 20
6.54486 21
6.89369 22
6.95732 23
7.20138 24
8.15435 25
8.59932 26
8.87925 27
9.02673 28
9.40601 29
10.6831 30
10.9724 31
11.5069 32
11.9346 33
12.0642 34
12.389 35
13.2234 36
13.8453 37
14.1216 38
14.2294 39
14.5478 40
15.7976 41
15.9278 42
16.0017 43
16.5741 44
18.0035 45
18.9844 46
23.4499 47
23.5903 48
24.6218 49
25.1559 50
25.4158 51
27.3317 52
29.1997 53
29.3407 54
31.2671 55
32.1852 56
32.9756 57
33.9485 58
35.2833 59
35.3961 60
37.4135 61
37.7393 62
42.2837 63
42.6947 64
44.3193 65
44.994 66
46.5145 67
49.8381 68
57.2126 69
62.9767 70
63.44 71
72.634 72
79.9251 73
79.9967 74
83.5081 75
84.9551 76
90.1978 77
117.229 78
127.777 79
128.2 80
142.302 81
150.846 82
153.113 83
157.103 84
165.365 85
200.692 86
213.109 87
230.006 88
253.2 89
300.294 90
322.091 91
338.226 92
353.569 93
367.56 94
404.741 95
443.626 96
445.015 97
578.549 98
590.329 99
633.741 100


==> processed_LOC_LEratio200.txt <==
Sekunden Anzahl
76.0471 1
86.387 2
97.8674 3
101.978 4
102.123 5
119.861 6
120.071 7
121.661 8
121.804 9
122.392 10
123.253 11
126.23 12
127.945 13
131.246 14
135.897 15
139.763 16
140.621 17
141.646 18
143.244 19
144.937 20
145.707 21
148.344 22
148.467 23
148.938 24
149.882 25
151.746 26
152.201 27
152.231 28
152.278 29
153.902 30
154.17 31
154.939 32
159.287 33
159.836 34
161.628 35
162.165 36
162.598 37
170.158 38
170.229 39
170.47 40
174.49 41
174.644 42
175.393 43
177.286 44
177.461 45
177.661 46
177.863 47
178.043 48
179.634 49
184.559 50
185.201 51
186.434 52
187.704 53
188.981 54
192.121 55
194.062 56
197.423 57
201.983 58
204.397 59
204.473 60
206.991 61
208.66 62
213.081 63
218.746 64
220.06 65
222.057 66
229.003 67
229.389 68
231.003 69
231.784 70
238.783 71
240.855 72
242.191 73
243.181 74
246.17 75
247.105 76
255.729 77
256.776 78
258.127 79
258.567 80
263.905 81
274.616 82
276.812 83
277.664 84
282.351 85
282.546 86
283.235 87
287.564 88
291.711 89
293.787 90
298.121 91
299.366 92
300.304 93
305.959 94
348.122 95
352.774 96
360.437 97
363.33 98
394.469 99
417.826 100


==> processed_LOC_UdomSakaue.txt <==
Sekunden Anzahl
0.707155 1
1.6193 2
2.02319 3
2.28037 4
2.42529 5
2.79063 6
2.80906 7
2.90566 8
3.39536 9
3.42495 10
3.74436 11
4.07674 12
4.18936 13
4.41153 14
5.01342 15
5.3557 16
5.41481 17
5.5231 18
5.66598 19
6.23435 20
6.91094 21
6.99345 22
7.26308 23
7.33993 24
8.38276 25
8.65875 26
9.79546 27
9.81621 28
11.1664 29
11.1871 30
11.6916 31
11.7764 32
11.8661 33
12.2525 34
12.4027 35
12.4227 36
13.7177 37
15.1321 38
15.7089 39
15.8517 40
15.9543 41
16.5469 42
16.807 43
17.3481 44
17.4369 45
17.7102 46
18.2021 47
19.0083 48
19.2734 49
20.3883 50
22.0243 51
22.1628 52
22.3071 53
25.116 54
25.1368 55
25.6846 56
27.2949 57
27.4067 58
28.3197 59
28.4092 60
28.5803 61
32.5844 62
33.4881 63
36.3786 64
36.8272 65
36.8881 66
40.4817 67
40.9871 68
41.0441 69
43.7577 70
47.8286 71
51.8518 72
57.9461 73
58.9264 74
60.351 75
60.3677 76
63.788 77
64.4298 78
68.7623 79
73.0097 80
79.1916 81
89.1009 82
90.6834 83
98.8955 84
102.712 85
118.204 86
127.326 87
129.156 88
129.906 89
141.878 90
149.846 91
166.06 92
170.589 93
179.357 94
205.101 95
206.347 96
216.285 97
223.338 98
268.202 99
385.688 100


==> processed_LOC_UmodSakaue.txt <==
Sekunden Anzahl
0.320882 1
0.738998 2
0.844105 3
1.02761 4
1.17534 5
1.22626 6
1.29685 7
1.44366 8
1.4469 9
1.52599 10
1.77896 11
1.91734 12
1.94024 13
2.10118 14
2.12417 15
2.4902 16
2.51688 17
2.62384 18
2.66242 19
2.93269 20
3.03829 21
3.10499 22
3.11721 23
3.12932 24
3.45509 25
4.31638 26
4.41293 27
4.55315 28
4.56218 29
4.78913 30
4.87212 31
4.87435 32
5.00995 33
5.08799 34
5.257 35
6.04163 36
6.04459 37
6.0904 38
6.10367 39
6.22933 40
6.318 41
6.45551 42
6.69978 43
6.72654 44
6.75586 45
7.05621 46
7.97156 47
8.21255 48
9.13539 49
9.24271 50
9.33788 51
9.45448 52
9.59303 53
9.79202 54
10.149 55
10.3338 56
10.5075 57
10.6455 58
11.0924 59
11.8457 60
11.9341 61
12.4235 62
12.7856 63
13.3677 64
13.6961 65
13.8277 66
14.0496 67
16.2008 68
16.7889 69
17.2646 70
17.6062 71
17.6933 72
21.6064 73
21.7068 74
27.3784 75
27.906 76
28.6153 77
29.3262 78
29.9663 79
33.4553 80
34.3141 81
36.5331 82
36.9067 83
37.7276 84
43.7957 85
49.1644 86
55.6373 87
59.4848 88
60.9327 89
68.8324 90
69.0931 91
72.8474 92
74.1109 93
81.8268 94
84.0897 95
89.7304 96
118.827 97
135.287 98
135.64 99
147.158 100


==> processed_LOC_Umodratio200.txt <==
Sekunden Anzahl
1044.3 1
1200.98 2
1234.52 3
1308.27 4
1323.81 5
1347.22 6
1434.73 7
1435.13 8
1444.93 9
1449.48 10
1502.64 11
1529.34 12
1540.61 13
1544.25 14
1546.17 15
1582.32 16
1629.19 17
1660.89 18
1667.58 19
1705.09 20
1718.78 21
1729.2 22
1752.18 23
1775.49 24
1791.01 25
1823.24 26
1839.14 27
1839.33 28
1860.3 29
1882.08 30
1893.71 31
1912.04 32
1912.05 33
1952.39 34
2008.49 35
2014.07 36
2033.21 37
2040.45 38
2047.9 39
2055.76 40
2067.05 41
2078.45 42
2113.68 43
2212.33 44
2215.51 45
2236.98 46
2266.27 47
2271.45 48
2309.93 49
2319.79 50
2389.04 51
2391.64 52
2434.34 53
2527.55 54
2528.61 55
2534.16 56
2546.63 57
2566.59 58
2571.27 59
2573.2 60
2598.82 61
2664.38 62
2671.68 63
2679.08 64
2680.93 65
2719.91 66
2777.26 67
2788.98 68
2832.31 69
2867.77 70
2885.49 71
2889.71 72
2908.16 73
2933.57 74
2934.94 75
2943.8 76
3031.42 77
3273.41 78
3315.19 79
3319.89 80
3378.4 81
3391.5 82
3397.12 83
3414.92 84
3426.04 85
3441.62 86
3504.15 87
3518.78 88
3535.37 89
3551.29 90
